Reward Model Interpretability via Optimal and Pessimal Tokens

Reward modeling has emerged as a crucial component in aligning large language models with human values. Significant attention has focused on using reward models as a means for fine-tuning generative models. However, the reward models themselves -- which directly encode human value judgments by turning prompt-response pairs into scalar rewards -- remain relatively understudied. We present a novel approach to reward model interpretability through exhaustive analysis of their responses across their entire vocabulary space. By examining how different reward models score every possible single-token response to value-laden prompts, we uncover several striking findings: (i) substantial heterogeneity between models trained on similar objectives, (ii) systematic asymmetries in how models encode high- vs low-scoring tokens, (iii) significant sensitivity to prompt framing that mirrors human cognitive biases, and (iv) overvaluation of more frequent tokens. We demonstrate these effects across ten recent open-source reward models of varying parameter counts and architectures. Our results challenge assumptions about the interchangeability of reward models, as well as their suitability as proxies of complex and context-dependent human values. We find that these models can encode concerning biases toward certain identity groups, which may emerge as unintended consequences of harmlessness training -- distortions that risk propagating through the downstream large language models now deployed to millions.

==> Libertinus-7.051/AUTHORS.txt <==
# This is the official list of project authors for copyright purposes.
# This file is distinct from the CONTRIBUTORS.txt file.
# See the latter for an explanation.
#
# Names should be added to this file as:
# Name or Organization <email address>

Autumn <autumn@cyfox.net>
Caleb Maclennan <caleb@alerque.com>
Christoph Päper <christoph.paeper@crissov.de>
Cor Blom <cornelisbb@gmail.com>
Dario Gjorgjevski <dario.gjorgjevski@zalando.de>
Felix Kopecky <felix.kopecky@langsci-press.org>
Gyuris Gellért <bubu@ujevangelizacio.hu>
Héctor M. Monacci <hector.monacci@gmail.com>
Ivo Straka <ivo.straka@gmail.com>
Jendrik Stelzner <jendrikstelzner@web.de>
Jonas Ehrhard <jonas_ehrhard@yahoo.de>
Jonathan Washington <jonathan.n.washington@gmail.com>
Khaled Hosny <khaledhosny@eglug.org>
Mark E. Shoulson <mark@kli.org>
Maurizio M. Gavioli <mmg@vistamaresoft.com>
Nicolas Semrau <nsemrau@mailfence.com>
Nicolas Semrau <nsemrau@mailfence.com>
Niko Savola <niko.savola@aalto.fi>
Philipp H. Poll <gillian@linuxlibertine.org>
Stefan Peev <context.bg@gmail.com>
jco <julienco@protonmail.com>

Elsevier, Inc
Skef Iterum
STI Pub Companies


==> Libertinus-7.051/CONTRIBUTORS.txt <==
# This is the list of people who have contributed to this project,
# and includes those not listed in AUTHORS.txt because they are not
# copyright authors. For example, company employees may be listed
# here because their company holds the copyright and is listed there.
#
# When adding J Random Contributor's name to this file, either J's
# name or J's organization's name should be added to AUTHORS.txt
#
# Names should be added to this file as:
# Name <email address>

Autumn <autumn@cyfox.net>
Caleb Maclennan <caleb@alerque.com>
Christoph Päper <christoph.paeper@crissov.de>
Cor Blom <cornelisbb@gmail.com>
Dario Gjorgjevski <dario.gjorgjevski@zalando.de>
Felix Kopecky <felix.kopecky@langsci-press.org>
Gyuris Gellért <bubu@ujevangelizacio.hu>
Ivo Straka <ivo.straka@gmail.com>
Jendrik Stelzner <jendrikstelzner@web.de>
Jonas Ehrhard <jonas_ehrhard@yahoo.de>
Jonathan Washington <jonathan.n.washington@gmail.com>
Khaled Hosny <khaledhosny@eglug.org>
Mark E. Shoulson <mark@kli.org>
Maurizio M. Gavioli <mmg@vistamaresoft.com>
Nicolas Semrau <nsemrau@mailfence.com>
Niko Savola <niko.savola@aalto.fi>
Philipp H. Poll <gillian@linuxlibertine.org>
Skef Iterum
Stefan Peev <context.bg@gmail.com>
jco <julienco@protonmail.com>


==> Libertinus-7.051/FONTLOG.txt <==
FONTLOG for Libertinus
---------------------

This file provides detailed information on the Libertinus font software. This
information should be distributed along with the Libertinus fonts and any
derivative works.


Basic Font Information
----------------------

Libertinus fonts is a fork of the Linux Libertine and Linux Biolinum fonts that
started as an OpenType math companion of the Libertine font family, but grown
as a full fork to address some of the bugs in the fonts.

The family consists of:

* Libertinus Serif: forked from *Linux Libertine*.
* Libertinus Sans: forked from *Linux Biolinum*.
* Libertinus Mono: forked from *Linux Libertinus Mono*.
* Libertinus Math: an OpenType math font for use in OpenType math-capable
  applications like LuaTeX, XeTeX or MS Word 2007+.

Libertinus development is currently hosted on:
https://github.com/alerque/libertinus

Feature requests, bug reports and patches should be directed to our issue
tracker.



Information for Contributors
----------------------------

Libertinus is released under the OFL 1.1 - https://scripts.sil.org/OFL For
information on what you're allowed to change or modify, consult the OFL-1.1.txt
and OFL-FAQ.txt files. The OFL-FAQ also gives a very general rationale and
various recommendations regarding why you would want to contribute to the
project or make your own version of the font.

See the project website for the current development version:
https://github.com/alerque/libertinus


ChangeLog
---------

27 September 2024 (Caleb Maclennan) <Libertinus> Version 7.051
- Re-typeset multilingual sample pages
- Enable builds of autohinted static TTF variants via Fontship
- Correct some errors in composite glyphs in Hebrew Italic

21 September 2024 (Caleb Maclennan) <Libertinus> Version 7.050
- Redo Hebrew vowel marks
- Add (for Hebrew) uniE801-3, uniFB29, shin variants, letters with dagesh,
  letters with rafe, patah, ganuv, hireqmem and holamalef
- Add circledotted with anchors for Hebrew vowels
- Correct spacing for uni01DD
- Add missing above marks to lowercase L in Serif family
- Add above marks and aboveMark base marks to Serif Semibold
- Add lowercase e and r with stroke to Serif family
- Overhaul math font glyphs for style consistency
- Add U+FB29 (Hebrew alternative plus sign) to all families
- Add U+29B9 and U+29BA glyphs to Libertinus Math
- Add U+2B33, long leftwards squiggle arrow to Math family
- Add Dutch-specific i_j and I_J digraphs

26 February 2021 (Caleb Maclennan) <Libertinus> Version 7.040
- Add 29 more specialty arrow glyphs to Math family
- Rebuild with new sfdLib release to fix Spiro curve issues in uni2639
- Correct Q.u side bearings to match Q in Sans & Serif families
- Add missing U+029C to Serif Bold Italic
- Add missing ‘below’ mark to h/H/h.sc across Serif family
- Consistently align ‘below’ mark on h/H/h.sc across Serif family
- Re-align mark positioning on U+032E breve below across Serif family
- Add smallcaps and caps-2-smallcaps feature for h/H + breve below
- Re-align ‘below’ mark on U+029C to match smallcaps across all families
- Apply proper features (smallcaps i, f_i ligatures) in Kazakh and Tartar
- Configure aboveMark as mark-to-mark lookup in Italics and add marks for:
  gracecomb, acutecomb, uni0302, tildecomb, uni030c, uni0304
- Add above marks for otilde, open o and open e in Italics
- Add above marks for otilde, vtilde and Vtilde in Regular
- Correct placement of aboveMarks in Regular for:
  uni0300, uni0301, uni0302, uni0303, uni0304, uni0306, uni0308, uni030c
- Add documentation of available OpenType features and sample CSS rules

9 January 2021 (Caleb Maclennan) <Libertinus> Version 7.031
- Correct distribution release filenames

9 January 2021 (Caleb Maclennan) <Libertinus> Version 7.030
- Overhaul dot placement on all Latin capitals with dot-above
- Align dot-below on ṃ U+1E43 below middle stroke of m
- Remove bogus glyphs encoded as subscripts from Display and Serif Semibold
- Drop inappropriate kerning classes from ₘ U+2098 and ₙ U+2099
- Zero out kerns between super/subscript glyphs
- Add glyph for U+0453 to Cyrillic Italic styles
- Enable support for Macedonian localized Italics
- Expand range of available angle bracket sizes in Math family
- Add alternative slanted integrals to Math family (as feature +ss08)

14 October 2020 (Caleb Maclennan) <Libertinus> Version 7.020
- Fix name tables broken in 7.010 that associate styles in the Serif family
- Correct position of middle dot on ŀ U+0140 in Mono and Keyboard families
- Adjust height of middle dot in Ŀ U+013F in the Display family
- Un-slant ‖ U+2016 and ‗ U+2017 in Mono family
- Un-slant, center, and fix widths of dash related characters in Mono family

8 October 2020 (Caleb Maclennan) <Libertinus> Version 7.010
- Build WOFF2 static font files suitable for use as self-hosted webfonts
- Add ‘𝄆’ [U+1D106] and ‘𝄇’ [U+1D107] MUSICAL SYMBOL REPEAT SIGN glyphs
- Add ‘꞉’ [U+A789] MODIFIER LETTER COLON glyph
- Fix weight of period (and derivatives such as colon) in Serif Semibold
- Fix side bearings for +dlig ‘tz’
- Fix vertical alignment of dots in colon to not shift between weights
- Fix kerning of ‘f\’ and substitute an alternate ‘f’ glyph used in ‘f)’
- Cleanup encoding used in source files and build rules for easier maintenance
- Update font meta data fields, documentation for downloads, and build process

16 August 2020 (Caleb Maclennan) <Libertinus> Version 7.000
- Adopt maintenance of project and update foundry, docs, URLs, etc.
- Change version scheme to be OpenFV compatible with 3 digit minor version.
- Use Fontship to build all fonts and generate release packages.
- Filter out generated font artifacts from source repository.

28 June 2020 (Khaled Hosny) <Libertinus> Version 6.12
- Increase right side bearing of math italic R’s (#304).
- Add glyph variants for floor and ceiling, to make their sizing consistent
  with other delimiters.
- Remove kerning and other glyph positioning features, combining marks and
  other non-keycap glyphs from Libertinus Keyboard font.
- Fix size and shape of U+2639, U+263A and U+263B (frowning & smiling faces).
- Add “smcp”/“c2sc” variants for letters with macron (#303).
- Make U+2223-2226 the same height as bar (#324).
- Drop “sinf” feature, it just duplicates “subs” feature.
- Improve sizing and spacing of math over accents.
- Building the fonts no longer use FontForge.

8 March 2020 (Khaled Hosny) <Libertinus> Version 6.11
- Added turned capital F (U+2132) to Libertinus Serif Regular.
- Fix advance width for Serbian alternate U+0431 in Libertinus Serif Semibold.
- Unify Cyrillic small letter ef (U+0444) shape in Libertinus Serif SemiBold
  fonts.
- Add U+1D35, U+1D51, U+1D4B, U+1DA4, U+1DB6, U+2132, U+A71C-A71D, and
  U+A78A-A78C to Libertinus Serif fonts.
- Add U+2982 and U+2A3E to Libertinus Math.
- Various cleanups to Libertinus Mono font, removing erroneous glyphs and
  unsuitable features.
- Improve the metrics of math italic v, w, and y.
- Work around a bug in old versions of FreeType when rendering Libertinus Sans
  Italic m.
- Fix alignment of multiplication sign in Libertinus Serif and Mono Regular
  fonts.
- Make sizing of vertical and double vertical bar consistent with other math
  delimiters.
- Improve spacing above and below fraction rule.
- Various fixes to combining marks placement.

11 July 2019 (Khaled Hosny) <Libertinus> Version 6.10
- Improve math italic j and i spacing (#273).
- OpenType layout tables are now compiled with FontTools's feaLib instead of
  FontForge's own OpenType layout support.
- Various internal cleanups.
- Drop "case", "frac", "tnum" and "pnum" features from the Libertinus Mono
  font, they either were broken or not appropriate for a monospace font.

27 May 2019 (Khaled Hosny) <Libertinus> Version 6.9
- Many mathematical operator in Libertinus Math were scaled up and redesigned
  for better use in math mode.
- Libertinus Math now has fraktur alphabets (copied from STIX Two Math font)
  and sans serif italic Greek (slanted from the upright version).
- Overline mark (U+0305) no longer make i and j dotless.
- Overline mark should be placed higher than glyph ascenders.
- Fonts are now autohinted with Adobe’s psautohint instead of FontForge’s
  autohinter.
- Libertinus Keyboard had the German keys Bild misspelled as Build in both
  glyph name and ligature string.
- Several changes to glyph names for consistency and accuracy.
- Several minor reorganization to the OpenType features.

3 April 2019 (Khaled Hosny) <Libertinus> Version 6.8
- Fix missing “math” OpenType script from Libertinus Math.
- Add \QED symbol to Libertinus Math, also add Add ⦇ (U+2987) and ⦈ (U+2988).
- Fix mis-encoded glyphs in Libertinus Serif Semibold Italic.
- Make digits fitted in Libertinus Serif Initials font, and drop incomplete
  Greek, Cyrillic and Hebrew support.
- Add U+AB52 and U+A793 to Libertinus Serif Regular.

3 April 2019 (Khaled Hosny) <Libertinus> Version 6.7
- Add Cyrillic to Libertinus Serif Bold Italic.
- Many character additions to Libertinus Math.
- Set “is extended shape” flag to relevant Libertinus Math glyphs to fix script
  position on large symbols in Microsoft Word.
- Improve \coloneq and \eqcolon by increasing the space between the colon and
  the equal sign.
- Make upright \partial and \mbfpartial look upright, and make \mbfpartial
  really bold.
- Make the vertical bars in Libertinus Math match the height of the other
  delimiters.
- Use smaller value for SubscriptBaselineDropMin, the subscripts applied to sub
  formulas were positioned too low.
- Fix the side bearings for italic mathematical glyphs in Libertinus Math,
  making them symmetrical (20 units) and rework kerning tables according to
  text font kerning.
- Fix vertical variants of math symbols.
- Add more ligatures to Libertinus Serif, and add missing ligatures to other
  Libertinus Serif fonts for parity with the regular style.
- Move Th ligature to Discretionary Ligatures (“dlig”).
- Discretionary Ligatures can also be enable using ZWJ control character.
- Drop “fina” feature for Greek sigma, this feature is for Arabic-like scripts.
- Move short f substitutions to the more appropriate “calt” feature instead of
  “ccmp”.
- Drop “nalt” feature as all glyphs it substitutes to are encoded Unicode
  characters that can be accessed directly.
- Rename font files to match the PostScript name of each font.
- Make Libertinus Serif Semibold work on legacy applications that support only
  4 styles per family.
- Fix disordered BlueValues causing warnings with Ghostscript.
- Make the PUA symbols that were in Libertinus Keyboard accessed as ligatures.
- Align the bottom of the colon with the period.
- Kern alternate W glyph similar to regular one.
- Harmonize the design of italic figures.
- Extend caps lining figures to (almost) all Serif faces and both proportional
  and tabular spacing.
- Fix Libertinus Serif Italic ђ, it looked like an т.
- Make few marks that combine two glyphs higher, so that they don’t bump into
  glyph ascenders.
- Lower Libertinus Mono asterisk and make it bigger.
- Make combining low line and over line contiguous.
- Make OpenType features more consistent across fonts.

26 April 2018 (Khaled Hosny) <Libertinus> Version 6.6
- Align MATH AxisHeight with minus and similar operators.
- Align single and double arrows to minus and equal signs.
- Fix Celsius, Fahrenheit and Ohm signs to take the style of their fonts.
- Fix Ohm sign side bearings.
- Fix Service Mark and Trade Mark in sans fonts to take their style.
- Unify the default for of Eng glyph across fonts, and add and alternate shape
  for Sami language.
- Fix Cyrillic small letter ef in display font to match the regular serif font.
- Dropped some more unused PUA slots.
- The copyleft symbol now used the proposed Unicode 11 code point.

21 March 2018 (Khaled Hosny) <Libertinus> Version 6.5
- Fix regressions in handling of extensible combining marks with LuaTeX.
- Add Latin bold italic sans-serif alphabet.
- Add mathematical double-struck digits.
- Enable slashed zero feature in math font.
- Add big sizes for more brackets; \lBrack, \rBrack, \langle, \rangle, \lAngle
  and \rAngle.
- Add big sizes of slash and backslash.
- Add \widetilde, \wideutilde and \widebreve.
- Fix side bearings of math blackboard capitals.
- Fix math glyphs with negative left side bearing that can clash with
  preceding glyphs.
- Make \vert and \Vert expansion consistent in size with the brackets.
- Remove tone bar glyphs; the support was not adequate for proper use.
- Remove math alphabet glyphs from text fonts.
- Fix glyphs incorrectly categorized as mark glyphs.
- Add Bitcoin currency symbol.
- Fix stacking of a-ring and macron.
- Fix “ct” and “st” historic ligatures and make them consistent across fonts.
- Fix mark positioning over AE and OE glyphs.
- Fix style of U+2100 (a/c), U+2101 (a/s), U+2015 (c/o) and U+2106 (c/u).
- Fix mark positioning over G and g glyphs.
- Make default and alternate J glyphs consistent across upright and italic
  fonts.
- Make U+00BA MASCULINE ORDINAL INDICATOR and U+00AA FEMININE ORDINAL INDICATOR
  have the same baseline in serif fonts.
- Position semibold serif i/j dot similar to other styles.
- Remove rudimentary MATH table from regular serif font.
- Fix alignment of U+2192, U+2198, U+2199 in the monospace font.
- Make more arrows fixed width in the monospace font.
- Make capital roman numbers in sans-serif and sans-serif italic fonts actually
  sans-serif.
- Make \product in sans-serif fonts actually sans-serif.
- The fonts can now be built with upstream FontForge, no patches needed, as
  well as Python 3.

17 May 2017 (Khaled Hosny) <Libertinus> Version 6.4
- Fix broken extensibles of the left square bracket in the math font.

12 May 2017 (Khaled Hosny) <Libertinus> Version 6.3
- Add U+231C-231Fi and U+2A7D-2A7E to the math font.
- Add script math alphabet based on that of XITS Math font.
- Add monospaced math alphabet based on that of cmtt10 font with modified
  METAFONT parameters to better fit with Libertinus glyphs.
- Improve math top accent positions.
- Fix spacing of math italic i and j.
- Increase the gap between \sum and its limits.
- Improved math braces and brackets based on STIX Two Math font.
- Disable optical variants of math alphanumerics that were based on the text
  sup/superscript glyphs as they don’t look good besides being incomplete and
  inconsistent.
- Remove duplicate glyphs that caused broken GPOS generation.
- Drop optical bounds (‘opbd’, ‘rtbd’ and ‘lfbd’) features as they were
  incomplete and virtually unsupported.
- Fix text mark placement below O and o.
- Fix oldstyle numbers feature in Libertinus Serif Semibold that had wrong
  glyph mapping for 6, 7, 8 and 9.
- Use swash Q when followed by v.
- Various consistency fixes to font names and vertical metrics.
- Fix placement of the half ring in U+1E9A.
- Fix several Libertinus Serif Bold italic alternate glyphs that were not bold.
- Fix Libertinus Serif Italic U+2098-2099 (subscript m and n) that looked like
  superscript circled + and -.

30 Jan 2016 (Khaled Hosny) <Libertinus> Version 6.2
- Fixed missing big variant rule for U+27EF.
- Fixed swapped \phi and \varphi symbols.
- Fixed “fi” ligature in Serif Semibold Italic with small caps feature on.
- The “Qu” ligature is now implemented as alternate glyph substitution.
- Added missing small cap Qu alternate glyph to serif fonts.
- Added big radical variants.

22 Jan 2016 (Khaled Hosny) <Libertinus> Version 6.1
- Renamed the fonts from Libertine to Libertinus to be complaint with the
  Reserved Font Name clause of Linux Libertine license. Thanks to Frédéric Wang
  for the new name.
- Dropped legacy Mac platform font names.

18 Jan 2016 (Khaled Hosny) <Libertine> Version 6.0
First release of the forked Libertine fonts, changes since the fork include:
- New Libertine Math font.
- Dropped the use of Unicode PUA for alternate glyphs in favour of making them
  encoded.
- Dropped the TrueType versions of the fonts.
- Dropped the Romanian-specific cedilla/comma substitution, it is no longer
  recommended to do this at font feature level.
- Fixed upstream font kerning regression.
- Renamed the glyphs to follow the recommended Adobe Glyph Names for New Fonts.
- Fixed lots of inconsistencies in the font files.
- Fixed the encoding of Indian Rubee symbol.
- Made the sans question mark a bit more sans-like.
- Fixed sans interrobang to not use the serif glyphs.
- Removed some bogus ligatures like “!!”, “??”, “...”, etc.
- Fixed the “short f” feature.
- Made the “bunny ears” glyphs with dieresis the alternate form, and made the
  more conventional form the default.
- Dropped the “aalt” feature, since it is of limited use and hard to keep up to
  date.
- Fixed diaeresis positioning in bold serif.
- Fixed the following upstream bugs:
  https://sourceforge.net/p/linuxlibertine/bugs/315/
  https://sourceforge.net/p/linuxlibertine/bugs/311/
  https://sourceforge.net/p/linuxlibertine/bugs/303/
  https://sourceforge.net/p/linuxlibertine/bugs/254/
  https://sourceforge.net/p/linuxlibertine/bugs/293/
  https://sourceforge.net/p/linuxlibertine/bugs/291/
  https://sourceforge.net/p/linuxlibertine/bugs/275/
  https://sourceforge.net/p/linuxlibertine/bugs/235/


Acknowledgements
-------------------------
If you make modifications be sure to add your name (N), email (E), web-address
(W) and description (D). This list is sorted by last name in alphabetical
order.)

N: Khaled Hosny
E: khaledhosny@eglug.org
W: https://github.com/alif-type
D: Libertinus fork author

N: Caleb Maclennan
E: caleb@alerque.com
W: https://github.com/alerque
D: Libertinus maintainer

N: Philipp Poll
E: gillian@linuxlibertine.org
W: http://www.linuxlibertine.org
D: Original authors



==> Libertinus-7.051/OFL.txt <==
Copyright © 2012-2024 The Libertinus Project Authors,
with Reserved Font Name "Linux Libertine", "Biolinum", "STIX Fonts".

This Font Software is licensed under the SIL Open Font License, Version 1.1.
This license is copied below, and is also available with a FAQ at:
http://scripts.sil.org/OFL


-----------------------------------------------------------
SIL OPEN FONT LICENSE Version 1.1 - 26 February 2007
-----------------------------------------------------------

PREAMBLE
The goals of the Open Font License (OFL) are to stimulate worldwide
development of collaborative font projects, to support the font creation
efforts of academic and linguistic communities, and to provide a free and
open framework in which fonts may be shared and improved in partnership
with others.

The OFL allows the licensed fonts to be used, studied, modified and
redistributed freely as long as they are not sold by themselves. The
fonts, including any derivative works, can be bundled, embedded,
redistributed and/or sold with any software provided that any reserved
names are not used by derivative works. The fonts and derivatives,
however, cannot be released under any other type of license. The
requirement for fonts to remain under this license does not apply
to any document created using the fonts or their derivatives.

DEFINITIONS
"Font Software" refers to the set of files released by the Copyright
Holder(s) under this license and clearly marked as such. This may
include source files, build scripts and documentation.

"Reserved Font Name" refers to any names specified as such after the
copyright statement(s).

"Original Version" refers to the collection of Font Software components as
distributed by the Copyright Holder(s).

"Modified Version" refers to any derivative made by adding to, deleting,
or substituting -- in part or in whole -- any of the components of the
Original Version, by changing formats or by porting the Font Software to a
new environment.

"Author" refers to any designer, engineer, programmer, technical
writer or other person who contributed to the Font Software.

PERMISSION & CONDITIONS
Permission is hereby granted, free of charge, to any person obtaining
a copy of the Font Software, to use, study, copy, merge, embed, modify,
redistribute, and sell modified and unmodified copies of the Font
Software, subject to the following conditions:

1) Neither the Font Software nor any of its individual components,
in Original or Modified Versions, may be sold by itself.

2) Original or Modified Versions of the Font Software may be bundled,
redistributed and/or sold with any software, provided that each copy
contains the above copyright notice and this license. These can be
included either as stand-alone text files, human-readable headers or
in the appropriate machine-readable metadata fields within text or
binary files as long as those fields can be easily viewed by the user.

3) No Modified Version of the Font Software may use the Reserved Font
Name(s) unless explicit written permission is granted by the corresponding
Copyright Holder. This restriction only applies to the primary font name as
presented to the users.

4) The name(s) of the Copyright Holder(s) or the Author(s) of the Font
Software shall not be used to promote, endorse or advertise any
Modified Version, except to acknowledge the contribution(s) of the
Copyright Holder(s) and the Author(s) or with their explicit written
permission.

5) The Font Software, modified or unmodified, in part or in whole,
must be distributed entirely under this license, and must not be
distributed under any other license. The requirement for fonts to
remain under this license does not apply to any document created
using the Font Software.

TERMINATION
This license becomes null and void if any of the above conditions are
not met.

DISCLAIMER
THE FONT SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND,
EXPRESS OR IMPLIED, INCLUDING BUT NOT LIMITED TO ANY WARRANTIES OF
MERCHANTABILITY, FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT
OF COPYRIGHT, PATENT, TRADEMARK, OR OTHER RIGHT. IN NO EVENT SHALL THE
COPYRIGHT HOLDER BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER LIABILITY,
INCLUDING ANY GENERAL, SPECIAL, INDIRECT, INCIDENTAL, OR CONSEQUENTIAL
DAMAGES, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING
FROM, OUT OF THE USE OR INABILITY TO USE THE FONT SOFTWARE OR FROM
OTHER DEALINGS IN THE FONT SOFTWARE.

